A discretize-then-map approach for the treatment of parameterized geometries in model order reduction

We present a general approach for the treatment of parameterized geometries in projection-based model order reduction. During the offline stage, given (i) a family of parameterized domains $\{ \Omega_{\mu}: \mu \in \mathcal{P} \} \subset \mathbb{R}^D$ where $\mu \in \mathcal{P} \subset \mathbb{R}^P$ denotes a vector of parameters, (ii) a parameterized mapping ${\Phi}_{\mu}$ between a reference domain $\Omega$ and the parameter-dependent domain $\Omega_{\mu}$, and (iii) a finite element triangulation of $\Omega$, we resort to an empirical quadrature procedure to select a subset of the elements of the grid. During the online stage, we first use the mapping to "move" the nodes of the selected elements and then we use standard element-wise residual evaluation routines to evaluate the residual and possibly its Jacobian. We discuss how to devise an online-efficient reduced-order model and we discuss the differences with the more standard "map-then-discretize" approach (e.g., Rozza, Huynh, Patera, ACME, 2007); in particular, we show how the discretize-then-map framework greatly simplifies the implementation of the reduced-order model. We apply our approach to a two-dimensional potential flow problem past a parameterized airfoil, and to the two-dimensional RANS simulations of the flow past the Ahmed body.

==> data/RANS/Re3e3/EQres.dat <==
   7.4833517e-04   1.8870514e-03
   8.4962645e-04   1.6409270e-03
   3.5481125e-04   9.2710167e-04
   8.3736876e-04   1.8048802e-03
   1.2868755e-03   1.5420287e-03
   1.2737135e-03   1.5079041e-03
   2.2548843e-04   2.1013616e-03
   3.0462231e-04   2.9239089e-03
   1.7931192e-04   1.7134627e-03
   4.8809492e-05   1.5676475e-04
   7.4702883e-04   1.8561730e-03
   8.4580600e-04   1.6345982e-03
   3.5333249e-04   8.9604033e-04
   8.3324324e-04   1.7943223e-03
   1.2909790e-03   1.5468778e-03
   1.2781770e-03   1.5148954e-03
   2.4200337e-04   2.4692502e-03
   3.1135223e-04   3.8894216e-03
   1.7468750e-04   1.9524203e-03
   4.6003148e-05   1.6482135e-04
   2.2830340e-03   7.0840465e-03
   4.7330524e-03   1.7414710e-02
   2.2564019e-03   2.5008103e-02
   2.8993382e-03   8.6513427e-03
   6.4284321e-03   1.6384390e-02
   6.4704324e-03   1.6464937e-02
   2.8725022e-03   2.4550108e-02
   3.2394289e-03   3.4797653e-02
   1.7768228e-03   3.8563562e-03
   1.0953422e-03   4.4773194e-03
   2.1685346e-03   1.0257794e-02
   3.9169901e-03   1.2608042e-02
   1.5076421e-03   6.1734502e-03
   1.5380431e-03   7.1847782e-03
   2.0543159e-03   4.1441985e-03
   2.0996111e-03   4.4625810e-03
   9.1299775e-04   1.0413448e-02
   1.3613615e-03   9.1221636e-03
   7.7603844e-04   2.3059126e-03
   8.3278858e-05   4.5653730e-04
   2.1756088e-03   1.0476481e-02
   3.9249112e-03   1.3207173e-02
   1.5003899e-03   6.2230739e-03
   1.5397791e-03   7.3990102e-03
   2.0540406e-03   4.1968217e-03
   2.0998159e-03   4.5143431e-03
   9.4036290e-04   1.0319381e-02
   1.3671792e-03   9.1326541e-03
   7.8331202e-04   2.2433193e-03
   9.3271148e-05   5.2766647e-04
   4.8854165e-03   1.3539666e-02
   9.0702960e-03   3.1067557e-02
   2.1539690e-03   9.5768070e-03
   3.8324690e-03   1.0162650e-02
   6.1988352e-03   2.0332158e-02
   6.3708831e-03   2.0824003e-02
   2.9842838e-03   9.1576503e-03
   1.6654852e-03   1.8230128e-02
   7.3608018e-03   2.0636362e-02
   2.3608024e-03   9.7356985e-03
   2.7906513e-04   6.7994333e-04
   2.8661867e-04   3.2500770e-04
   2.0185421e-04   5.0576990e-04
   3.9875202e-04   7.8246404e-04
   4.8437752e-04   7.1412273e-04
   5.0830296e-04   7.6231973e-04
   6.3364701e-05   4.3569763e-04
   7.8794092e-05   2.8934675e-04
   8.9131272e-05   6.0630907e-04
   2.7138738e-05   6.7511405e-05
   2.8235545e-04   8.0056992e-04
   2.8918393e-04   5.1918037e-04
   2.0602719e-04   1.1127402e-03
   4.0350944e-04   9.1584077e-04
   4.9442827e-04   8.5875340e-04
   5.1852237e-04   9.1325906e-04
   6.6552828e-05   4.8321104e-04
   9.0350406e-05   5.2560038e-04
   8.8966945e-05   7.0230698e-04
   3.2020512e-05   1.5953826e-04
   3.7677204e-03   1.1476411e-02
   4.3500079e-03   1.9994526e-02
   9.5172719e-03   6.2645301e-02
   4.3768334e-03   1.4086870e-02
   6.9071666e-03   3.0109607e-02
   7.0152471e-03   3.0422263e-02
   1.4992206e-02   8.1438129e-02
   1.6312774e-02   9.8868467e-02
   1.0223331e-02   4.0369686e-02
   3.6867317e-03   1.6867713e-02


==> data/RANS/Re3e3/EQtolm10.dat <==
   1.0000000e+00   7.8941433e-02
   2.0000000e+00   1.6916021e-01
   3.0000000e+00   2.5561988e-01
   4.0000000e+00   3.0072927e-01
   5.0000000e+00   3.7591159e-01
   6.0000000e+00   4.1350274e-01
   7.0000000e+00   4.7364860e-01
   8.0000000e+00   4.8868506e-01
   9.0000000e+00   5.2627622e-01
   1.0000000e+01   5.3379445e-01


==> data/RANS/Re3e3/EQtolm14.dat <==
   1.0000000e+00   2.5561988e-01
   2.0000000e+00   4.6613037e-01
   3.0000000e+00   6.8791820e-01
   4.0000000e+00   8.3828284e-01
   5.0000000e+00   1.0224795e+00
   6.0000000e+00   1.2029171e+00
   7.0000000e+00   1.3607999e+00
   8.0000000e+00   1.5562740e+00
   9.0000000e+00   1.6615292e+00
   1.0000000e+01   1.7179159e+00


==> data/RANS/Re3e3/EQtolm6.dat <==
   1.0000000e+00   3.0072927e-02
   2.0000000e+00   4.8868506e-02
   3.0000000e+00   4.1350274e-02
   4.0000000e+00   3.3832043e-02
   5.0000000e+00   4.1350274e-02
   6.0000000e+00   4.8868506e-02
   7.0000000e+00   5.2627622e-02
   8.0000000e+00   5.6386738e-02
   9.0000000e+00   6.3904970e-02
   1.0000000e+01   5.6386738e-02


==> data/RANS/Re3e3/Jresm10.dat <==
   1.0000000e+00   1.0000000e+01
   2.0000000e+00   1.6000000e+01
   3.0000000e+00   1.9000000e+01
   4.0000000e+00   2.2000000e+01
   5.0000000e+00   2.3000000e+01
   6.0000000e+00   2.7000000e+01
   7.0000000e+00   2.8000000e+01
   8.0000000e+00   3.1000000e+01
   9.0000000e+00   3.2000000e+01
   1.0000000e+01   3.3000000e+01


==> data/RANS/Re3e3/Jresm14.dat <==
   1.0000000e+00   1.0000000e+01
   2.0000000e+00   1.6000000e+01
   3.0000000e+00   1.9000000e+01
   4.0000000e+00   2.2000000e+01
   5.0000000e+00   2.3000000e+01
   6.0000000e+00   2.7000000e+01
   7.0000000e+00   2.8000000e+01
   8.0000000e+00   3.0000000e+01
   9.0000000e+00   3.0000000e+01
   1.0000000e+01   3.2000000e+01


==> data/RANS/Re3e3/Qresm10.dat <==
   1.0000000e+00   2.6689723e-01
   2.0000000e+00   4.5861213e-01
   3.0000000e+00   5.1123976e-01
   4.0000000e+00   5.7138561e-01
   5.0000000e+00   6.3904970e-01
   6.0000000e+00   6.9919555e-01
   7.0000000e+00   7.5558229e-01
   8.0000000e+00   8.1572814e-01
   9.0000000e+00   8.4580107e-01
   1.0000000e+01   8.4580107e-01


==> data/RANS/Re3e3/Qresm14.dat <==
   1.0000000e+00   2.7817457e-01
   2.0000000e+00   4.4357567e-01
   3.0000000e+00   4.9620329e-01
   4.0000000e+00   6.0897677e-01
   5.0000000e+00   6.2777235e-01
   6.0000000e+00   7.4806406e-01
   7.0000000e+00   7.8565521e-01
   8.0000000e+00   7.8565521e-01
   9.0000000e+00   7.8565521e-01
   1.0000000e+01   7.6310052e-01


==> data/RANS/Re3e3/hf_quad.dat <==
   1.0000000e+00   2.4484539e-02
   2.0000000e+00   1.2271912e-02
   3.0000000e+00   6.6944561e-03
   4.0000000e+00   3.4706309e-03
   5.0000000e+00   2.1958131e-03
   6.0000000e+00   1.5916698e-03
   7.0000000e+00   1.1416602e-03
   8.0000000e+00   5.8170294e-04
   9.0000000e+00   5.1684540e-04
   1.0000000e+01   3.7036607e-04


==> data/RANS/Re3e3/hfres.dat <==
   7.4875753e-04   1.8870514e-03
   8.4990583e-04   1.6409270e-03
   3.5406432e-04   9.2710167e-04
   8.3865548e-04   1.8048802e-03
   1.2861848e-03   1.5420287e-03
   1.2731050e-03   1.5079041e-03
   2.2496736e-04   2.1013616e-03
   3.0580107e-04   2.9239089e-03
   1.7979294e-04   1.7134627e-03
   4.8907359e-05   1.5676475e-04
   7.4902240e-04   1.8561730e-03
   8.4977947e-04   1.6345982e-03
   3.5479685e-04   8.9604033e-04
   8.3909589e-04   1.7943223e-03
   1.2872288e-03   1.5468778e-03
   1.2740985e-03   1.5148954e-03
   2.2761724e-04   2.4692502e-03
   3.2412246e-04   3.8894216e-03
   1.8116572e-04   1.9524203e-03
   4.9550576e-05   1.6482135e-04
   2.2573523e-03   7.0840465e-03
   4.7459655e-03   1.7414710e-02
   2.3336860e-03   2.5008103e-02
   2.9386338e-03   8.6513427e-03
   6.4518921e-03   1.6384390e-02
   6.4936228e-03   1.6464937e-02
   2.8227773e-03   2.4550108e-02
   3.2536570e-03   3.4797653e-02
   1.7717042e-03   3.8563562e-03
   1.1061872e-03   4.4773194e-03
   2.1683756e-03   1.0257794e-02
   3.9165210e-03   1.2608042e-02
   1.5077356e-03   6.1734502e-03
   1.5411038e-03   7.1847782e-03
   2.0544298e-03   4.1441985e-03
   2.0996346e-03   4.4625810e-03
   9.1268756e-04   1.0413448e-02
   1.3615860e-03   9.1221636e-03
   7.7655311e-04   2.3059126e-03
   8.3864739e-05   4.5653730e-04
   2.1722922e-03   1.0476481e-02
   3.9271144e-03   1.3207173e-02
   1.5098747e-03   6.2230739e-03
   1.5432730e-03   7.3990102e-03
   2.0550809e-03   4.1968217e-03
   2.1005573e-03   4.5143431e-03
   9.2070624e-04   1.0319381e-02
   1.3621707e-03   9.1326541e-03
   7.8434937e-04   2.2433193e-03
   8.5302988e-05   5.2766647e-04
   4.9923378e-03   1.3539666e-02
   9.1285130e-03   3.1067557e-02
   2.1734580e-03   9.5768070e-03
   3.8511022e-03   1.0162650e-02
   6.2348058e-03   2.0332158e-02
   6.4061120e-03   2.0824003e-02
   3.0033488e-03   9.1576503e-03
   1.6421664e-03   1.8230128e-02
   7.3869102e-03   2.0636362e-02
   2.2971906e-03   9.7356985e-03
   2.7903156e-04   6.7994333e-04
   2.8616607e-04   3.2500770e-04
   2.0251753e-04   5.0576990e-04
   4.0147386e-04   7.8246404e-04
   4.8460501e-04   7.1412273e-04
   5.0848537e-04   7.6231973e-04
   6.3867736e-05   4.3569763e-04
   8.1215382e-05   2.8934675e-04
   8.9843615e-05   6.0630907e-04
   2.6940159e-05   6.7511405e-05
   2.8320958e-04   8.0056992e-04
   2.9481449e-04   5.1918037e-04
   2.0799733e-04   1.1127402e-03
   4.0708110e-04   9.1584077e-04
   4.9467663e-04   8.5875340e-04
   5.1959936e-04   9.1325906e-04
   6.5667286e-05   4.8321104e-04
   8.3269435e-05   5.2560038e-04
   9.1895285e-05   7.0230698e-04
   3.3032287e-05   1.5953826e-04
   3.7454169e-03   1.1476411e-02
   4.3458889e-03   1.9994526e-02
   9.5917230e-03   6.2645301e-02
   4.3390752e-03   1.4086870e-02
   6.9205600e-03   3.0109607e-02
   7.0215840e-03   3.0422263e-02
   1.4968576e-02   8.1438129e-02
   1.6277396e-02   9.8868467e-02
   1.0229501e-02   4.0369686e-02
   3.6135033e-03   1.6867713e-02


==> data/RANS/Re3e3/proj.dat <==
   1.0000000e+00   2.2939094e-02
   2.0000000e+00   9.2333300e-03
   3.0000000e+00   4.5399107e-03
   4.0000000e+00   2.2274362e-03
   5.0000000e+00   1.3662067e-03
   6.0000000e+00   8.4692745e-04
   7.0000000e+00   6.2765819e-04
   8.0000000e+00   3.6349045e-04
   9.0000000e+00   2.5475856e-04
   1.0000000e+01   1.7945148e-04


==> data/RANS/Re3e3/tolm10.dat <==
   1.0000000e+00   2.4499183e-02
   2.0000000e+00   1.2262311e-02
   3.0000000e+00   6.8239924e-03
   4.0000000e+00   3.6639086e-03
   5.0000000e+00   2.3987984e-03
   6.0000000e+00   1.7718820e-03
   7.0000000e+00   1.4034009e-03
   8.0000000e+00   6.8187300e-04
   9.0000000e+00   6.9910004e-04
   1.0000000e+01   4.8693666e-04


==> data/RANS/Re3e3/tolm14.dat <==
   1.0000000e+00   2.4484623e-02
   2.0000000e+00   1.2270624e-02
   3.0000000e+00   6.7128906e-03
   4.0000000e+00   3.4810624e-03
   5.0000000e+00   2.2611192e-03
   6.0000000e+00   1.6205391e-03
   7.0000000e+00   1.1863765e-03
   8.0000000e+00   5.8508302e-04
   9.0000000e+00   5.1684923e-04
   1.0000000e+01   3.7143172e-04


==> data/RANS/Re3e3/tolm6.dat <==
   1.0000000e+00   2.4399830e-02
   2.0000000e+00   1.2857760e-02
   3.0000000e+00   1.6326268e-02
   4.0000000e+00   2.4479900e-02
   5.0000000e+00   1.5459486e-02
   6.0000000e+00   1.5868897e-02
   7.0000000e+00   1.8022036e-02
   8.0000000e+00   2.8403745e-02
   9.0000000e+00   4.0627897e-02
   1.0000000e+01   5.6342305e-02


==> data/laplace/gal/EQres.dat <==
   2.0125858e-04   4.0048404e-05
   3.5580817e-04   7.0637937e-05
   5.2184948e-05   1.1654706e-05
   8.1843009e-05   1.7397186e-05
   1.5467744e-04   3.2222886e-05
   9.9175654e-05   2.1105356e-05
   1.3395179e-04   2.7152176e-05
   5.3724855e-05   1.2536625e-05
   1.8725068e-04   3.8154335e-05
   1.6167510e-04   3.3594590e-05
   7.8046174e-05   1.5451587e-05
   2.2373000e-04   4.4126920e-05
   2.3039372e-04   4.6555963e-05
   1.0882689e-04   2.2789437e-05
   5.2565193e-05   1.0736798e-05
   1.2479158e-04   2.8102645e-05
   2.4634927e-04   4.9394184e-05
   2.3493677e-04   4.6281051e-05
   2.0527417e-04   4.5738647e-05
   1.8114597e-04   3.7547420e-05
   3.7071561e-02   7.5476772e-03
   2.9366752e-02   5.8300079e-03
   1.6441964e-02   3.3908697e-03
   8.8282056e-03   1.8530381e-03
   3.3989660e-02   6.7787528e-03
   2.9755297e-02   5.9374001e-03
   4.0377902e-03   8.4337142e-04
   1.6085507e-02   3.4473656e-03
   6.8137726e-03   1.3106238e-03
   1.9909531e-02   4.0489899e-03
   1.3198515e-02   2.5855183e-03
   2.9982876e-02   6.0974848e-03
   3.4425964e-02   6.8129956e-03
   7.8696188e-03   1.6611550e-03
   1.0939071e-03   2.1593855e-04
   1.9762390e-02   4.1213128e-03
   2.5879123e-02   5.4412140e-03
   4.5871508e-02   9.2415472e-03
   1.8630966e-02   3.6283696e-03
   7.4864024e-03   1.4858508e-03


==> data/laplace/gal/EQtolm10.dat <==
   1.0000000e+00   7.8125000e-01
   2.0000000e+00   1.4204545e+00
   3.0000000e+00   1.9176136e+00
   4.0000000e+00   2.3082386e+00
   5.0000000e+00   2.5923295e+00
   6.0000000e+00   2.9829545e+00


==> data/laplace/gal/EQtolm6.dat <==
   1.0000000e+00   1.4204545e-01
   2.0000000e+00   1.7755682e-01
   3.0000000e+00   2.1306818e-01
   4.0000000e+00   2.4857955e-01
   5.0000000e+00   3.1960227e-01
   6.0000000e+00   4.2613636e-01


==> data/laplace/gal/Jresm10.dat <==
   1.0000000e+00   8.0000000e+00
   2.0000000e+00   1.5000000e+01
   3.0000000e+00   1.9000000e+01
   4.0000000e+00   2.0000000e+01
   5.0000000e+00   2.0000000e+01
   6.0000000e+00   2.3000000e+01


==> data/laplace/gal/Jresm12.dat <==
   1.0000000e+00   8.0000000e+00
   2.0000000e+00   1.3000000e+01
   3.0000000e+00   1.8000000e+01
   4.0000000e+00   2.0000000e+01
   5.0000000e+00   2.2000000e+01
   6.0000000e+00   2.3000000e+01


==> data/laplace/gal/Qresm10.dat <==
   1.0000000e+00   2.7698864e+00
   2.0000000e+00   4.3323864e+00
   3.0000000e+00   5.1846591e+00
   4.0000000e+00   5.3267045e+00
   5.0000000e+00   5.3622159e+00
   6.0000000e+00   5.8948864e+00


==> data/laplace/gal/Qresm12.dat <==
   1.0000000e+00   2.8409091e+00
   2.0000000e+00   3.7642045e+00
   3.0000000e+00   4.9360795e+00
   4.0000000e+00   5.5397727e+00
   5.0000000e+00   5.5752841e+00
   6.0000000e+00   6.0014205e+00


==> data/laplace/gal/hf_quad.dat <==
   1.0000000e+00   8.5105969e-04
   2.0000000e+00   7.5499376e-05
   3.0000000e+00   4.5353164e-05
   4.0000000e+00   3.1133434e-05
   5.0000000e+00   2.2637104e-05
   6.0000000e+00   1.7549664e-05


==> data/laplace/gal/hfres.dat <==
   2.0149891e-04   4.0048404e-05
   3.5599072e-04   7.0637937e-05
   5.2021345e-05   1.1654706e-05
   8.1666123e-05   1.7397186e-05
   1.5438442e-04   3.2222886e-05
   9.9122709e-05   2.1105356e-05
   1.3390285e-04   2.7152176e-05
   5.3455850e-05   1.2536625e-05
   1.8727836e-04   3.8154335e-05
   1.6196257e-04   3.3594590e-05
   7.7913702e-05   1.5451587e-05
   2.2389166e-04   4.4126920e-05
   2.3091126e-04   4.6555963e-05
   1.0900345e-04   2.2789437e-05
   5.2538401e-05   1.0736798e-05
   1.2453365e-04   2.8102645e-05
   2.4625301e-04   4.9394184e-05
   2.3496272e-04   4.6281051e-05
   2.0494352e-04   4.5738647e-05
   1.8127998e-04   3.7547420e-05
   3.7072746e-02   7.5476772e-03
   2.9367910e-02   5.8300079e-03
   1.6442167e-02   3.3908697e-03
   8.8284455e-03   1.8530381e-03
   3.3989446e-02   6.7787528e-03
   2.9755345e-02   5.9374001e-03
   4.0409752e-03   8.4337142e-04
   1.6085489e-02   3.4473656e-03
   6.8209332e-03   1.3106238e-03
   1.9912934e-02   4.0489899e-03
   1.3199072e-02   2.5855183e-03
   2.9983064e-02   6.0974848e-03
   3.4428511e-02   6.8129956e-03
   7.8711170e-03   1.6611550e-03
   1.0984580e-03   2.1593855e-04
   1.9763756e-02   4.1213128e-03
   2.5883724e-02   5.4412140e-03
   4.5871572e-02   9.2415472e-03
   1.8632159e-02   3.6283696e-03
   7.4878525e-03   1.4858508e-03


==> data/laplace/gal/old_safe/EQtolm10.dat <==
   1.0000000e+00   7.8125000e-03
   2.0000000e+00   1.4204545e-02
   3.0000000e+00   1.9176136e-02
   4.0000000e+00   2.3082386e-02
   5.0000000e+00   2.5923295e-02
   6.0000000e+00   2.9829545e-02


==> data/laplace/gal/old_safe/EQtolm6.dat <==
   1.0000000e+00   1.4204545e-03
   2.0000000e+00   1.7755682e-03
   3.0000000e+00   2.1306818e-03
   4.0000000e+00   2.4857955e-03
   5.0000000e+00   3.1960227e-03
   6.0000000e+00   4.2613636e-03


==> data/laplace/gal/proj.dat <==
   1.0000000e+00   8.4982067e-04
   2.0000000e+00   7.5268939e-05
   3.0000000e+00   4.5273335e-05
   4.0000000e+00   3.1089097e-05
   5.0000000e+00   2.1731876e-05
   6.0000000e+00   1.5947640e-05


==> data/laplace/gal/tolm10.dat <==
   1.0000000e+00   8.5106562e-04
   2.0000000e+00   7.5480481e-05
   3.0000000e+00   4.5352543e-05
   4.0000000e+00   3.1134049e-05
   5.0000000e+00   2.2637403e-05
   6.0000000e+00   1.7566011e-05


==> data/laplace/gal/tolm6.dat <==
   1.0000000e+00   1.4205848e-03
   2.0000000e+00   2.8729083e-03
   3.0000000e+00   4.7347721e-03
   4.0000000e+00   4.1139742e-03
   5.0000000e+00   1.6978324e-01
   6.0000000e+00   2.3309146e-02


==> data/laplace/pgal/EQres.dat <==
   1.1779640e-02   3.1044952e-03
   1.6420281e-02   4.2354811e-03
   6.6081687e-03   1.7921153e-03
   1.8735722e-02   5.0881144e-03
   1.8259727e-02   4.8022351e-03
   1.3164363e-02   3.3051067e-03
   1.3637274e-02   3.5854928e-03
   1.4519623e-02   4.0541487e-03
   1.6712196e-02   4.0278502e-03
   1.5795326e-02   4.3083823e-03
   1.9810331e-02   5.3680137e-03
   1.5690776e-02   4.1051452e-03
   2.8820792e-02   7.8401948e-03
   2.0914202e-02   5.6155465e-03
   1.7871709e-02   4.9232203e-03
   1.0924344e-02   2.4671004e-03
   1.3313529e-02   3.0676276e-03
   2.0148545e-02   5.4119079e-03
   2.6850770e-02   7.1575456e-03
   1.1593211e-02   2.9922092e-03
   1.1787823e-02   3.1135413e-03
   1.6425644e-02   4.2377714e-03
   6.6122044e-03   1.7921933e-03
   1.8735698e-02   5.0883551e-03
   1.8264571e-02   4.8085558e-03
   1.3168440e-02   3.3079369e-03
   1.3640779e-02   3.5890407e-03
   1.4520810e-02   4.0567267e-03
   1.6712477e-02   4.0289211e-03
   1.5794743e-02   4.3085291e-03
   1.9810116e-02   5.3701097e-03
   1.5694605e-02   4.1047529e-03
   2.8820660e-02   7.8414918e-03
   2.0914534e-02   5.6180552e-03
   1.7873686e-02   4.9236524e-03
   1.0924013e-02   2.4656459e-03
   1.3318900e-02   3.0637048e-03
   2.0149480e-02   5.4131719e-03
   2.6851466e-02   7.1571733e-03
   1.1596883e-02   2.9931794e-03


==> data/laplace/pgal/EQtolm10.dat <==
   1.0000000e+00   4.0000000e+00
   2.0000000e+00   1.1000000e+01
   3.0000000e+00   2.0000000e+01
   4.0000000e+00   2.7000000e+01
   5.0000000e+00   3.0000000e+01
   6.0000000e+00   4.0000000e+01
   7.0000000e+00   5.2000000e+01
   8.0000000e+00   5.3000000e+01
   9.0000000e+00   5.8000000e+01
   1.0000000e+01   6.7000000e+01
   1.1000000e+01   7.2000000e+01
   1.2000000e+01   7.8000000e+01
   1.3000000e+01   8.7000000e+01
   1.4000000e+01   1.0000000e+02
   1.5000000e+01   1.0600000e+02
   1.6000000e+01   1.1000000e+02
   1.7000000e+01   1.1700000e+02
   1.8000000e+01   1.2400000e+02
   1.9000000e+01   1.3500000e+02
   2.0000000e+01   1.4200000e+02


==> data/laplace/pgal/EQtolm12.dat <==
   1.0000000e+00   4.0000000e+00
   2.0000000e+00   1.1000000e+01
   3.0000000e+00   2.0000000e+01
   4.0000000e+00   2.7000000e+01
   5.0000000e+00   3.0000000e+01
   6.0000000e+00   4.0000000e+01
   7.0000000e+00   5.2000000e+01
   8.0000000e+00   5.3000000e+01
   9.0000000e+00   5.8000000e+01
   1.0000000e+01   6.7000000e+01
   1.1000000e+01   7.2000000e+01
   1.2000000e+01   7.8000000e+01
   1.3000000e+01   8.7000000e+01
   1.4000000e+01   1.0000000e+02
   1.5000000e+01   1.0600000e+02
   1.6000000e+01   1.1000000e+02
   1.7000000e+01   1.1700000e+02
   1.8000000e+01   1.2400000e+02
   1.9000000e+01   1.3500000e+02
   2.0000000e+01   1.4200000e+02


==> data/laplace/pgal/EQtolm14.dat <==
   1.0000000e+00   7.0000000e+00
   2.0000000e+00   1.5000000e+01
   3.0000000e+00   2.6000000e+01
   4.0000000e+00   4.1000000e+01
   5.0000000e+00   4.7000000e+01
   6.0000000e+00   6.9000000e+01
   7.0000000e+00   7.7000000e+01
   8.0000000e+00   8.6000000e+01
   9.0000000e+00   1.0000000e+02
   1.0000000e+01   1.0200000e+02
   1.1000000e+01   1.1300000e+02
   1.2000000e+01   1.2800000e+02
   1.3000000e+01   1.3800000e+02
   1.4000000e+01   1.4800000e+02
   1.5000000e+01   1.5700000e+02
   1.6000000e+01   1.7100000e+02
   1.7000000e+01   1.7500000e+02
   1.8000000e+01   1.8800000e+02
   1.9000000e+01   1.9100000e+02
   2.0000000e+01   2.0600000e+02


==> data/laplace/pgal/EQtolm6.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00
   7.0000000e+00   3.0000000e+00
   8.0000000e+00   6.0000000e+00
   9.0000000e+00   4.0000000e+00
   1.0000000e+01   4.0000000e+00
   1.1000000e+01   4.0000000e+00
   1.2000000e+01   4.0000000e+00
   1.3000000e+01   5.0000000e+00
   1.4000000e+01   6.0000000e+00
   1.5000000e+01   7.0000000e+00
   1.6000000e+01   8.0000000e+00
   1.7000000e+01   9.0000000e+00
   1.8000000e+01   1.0000000e+01
   1.9000000e+01   1.0000000e+01
   2.0000000e+01   1.0000000e+01


==> data/laplace/pgal/Jresm10.dat <==
   1.0000000e+00   9.0000000e+00
   2.0000000e+00   9.0000000e+00
   3.0000000e+00   1.2000000e+01
   4.0000000e+00   1.3000000e+01
   5.0000000e+00   1.5000000e+01
   6.0000000e+00   1.1000000e+01
   7.0000000e+00   9.0000000e+00
   8.0000000e+00   1.7000000e+01
   9.0000000e+00   1.6000000e+01
   1.0000000e+01   1.0000000e+01
   1.1000000e+01   5.0000000e+00
   1.2000000e+01   4.0000000e+00
   1.3000000e+01   7.0000000e+00
   1.4000000e+01   9.0000000e+00
   1.5000000e+01   1.0000000e+01
   1.6000000e+01   7.0000000e+00
   1.7000000e+01   7.0000000e+00
   1.8000000e+01   6.0000000e+00
   1.9000000e+01   4.0000000e+00
   2.0000000e+01   4.0000000e+00


==> data/laplace/pgal/Jresm12.dat <==
   1.0000000e+00   9.0000000e+00
   2.0000000e+00   9.0000000e+00
   3.0000000e+00   1.2000000e+01
   4.0000000e+00   1.2000000e+01
   5.0000000e+00   1.4000000e+01
   6.0000000e+00   1.6000000e+01
   7.0000000e+00   1.5000000e+01
   8.0000000e+00   1.6000000e+01
   9.0000000e+00   1.6000000e+01
   1.0000000e+01   1.8000000e+01
   1.1000000e+01   2.0000000e+01
   1.2000000e+01   2.3000000e+01
   1.3000000e+01   2.5000000e+01
   1.4000000e+01   2.2000000e+01
   1.5000000e+01   2.5000000e+01
   1.6000000e+01   2.3000000e+01
   1.7000000e+01   2.4000000e+01
   1.8000000e+01   1.3000000e+01
   1.9000000e+01   1.4000000e+01
   2.0000000e+01   1.5000000e+01


==> data/laplace/pgal/Jresm14.dat <==
   1.0000000e+00   9.0000000e+00
   2.0000000e+00   9.0000000e+00
   3.0000000e+00   1.2000000e+01
   4.0000000e+00   1.2000000e+01
   5.0000000e+00   1.4000000e+01
   6.0000000e+00   1.5000000e+01
   7.0000000e+00   1.4000000e+01
   8.0000000e+00   1.5000000e+01
   9.0000000e+00   1.9000000e+01
   1.0000000e+01   2.1000000e+01
   1.1000000e+01   2.3000000e+01
   1.2000000e+01   2.2000000e+01
   1.3000000e+01   2.3000000e+01
   1.4000000e+01   2.4000000e+01
   1.5000000e+01   2.5000000e+01
   1.6000000e+01   2.5000000e+01
   1.7000000e+01   2.6000000e+01
   1.8000000e+01   2.7000000e+01
   1.9000000e+01   2.9000000e+01
   2.0000000e+01   3.0000000e+01


==> data/laplace/pgal/Jresm6.dat <==
   1.0000000e+00   9.0000000e+00
   2.0000000e+00   9.0000000e+00
   3.0000000e+00   1.2000000e+01
   4.0000000e+00   1.2000000e+01
   5.0000000e+00   1.4000000e+01
   6.0000000e+00   1.5000000e+01
   7.0000000e+00   5.0000000e+00
   8.0000000e+00   5.0000000e+00
   9.0000000e+00   5.0000000e+00
   1.0000000e+01   4.0000000e+00
   1.1000000e+01   3.0000000e+00
   1.2000000e+01   3.0000000e+00
   1.3000000e+01   4.0000000e+00
   1.4000000e+01   4.0000000e+00
   1.5000000e+01   4.0000000e+00
   1.6000000e+01   5.0000000e+00
   1.7000000e+01   3.0000000e+00
   1.8000000e+01   3.0000000e+00
   1.9000000e+01   5.0000000e+00
   2.0000000e+01   2.0000000e+00


==> data/laplace/pgal/Qresm12.dat <==
   1.0000000e+00   1.5000000e+01
   2.0000000e+00   2.2000000e+01
   3.0000000e+00   4.4000000e+01
   4.0000000e+00   5.1000000e+01
   5.0000000e+00   7.4000000e+01
   6.0000000e+00   8.8000000e+01
   7.0000000e+00   8.6000000e+01
   8.0000000e+00   9.7000000e+01
   9.0000000e+00   9.5000000e+01
   1.0000000e+01   1.1400000e+02
   1.1000000e+01   1.2700000e+02
   1.2000000e+01   1.3800000e+02
   1.3000000e+01   1.4900000e+02
   1.4000000e+01   1.3300000e+02
   1.5000000e+01   1.5200000e+02
   1.6000000e+01   1.5200000e+02
   1.7000000e+01   1.6100000e+02
   1.8000000e+01   1.1200000e+02
   1.9000000e+01   1.0900000e+02
   2.0000000e+01   1.1300000e+02


==> data/laplace/pgal/Qresm14.dat <==
   1.0000000e+00   1.5000000e+01
   2.0000000e+00   2.2000000e+01
   3.0000000e+00   4.4000000e+01
   4.0000000e+00   5.1000000e+01
   5.0000000e+00   7.4000000e+01
   6.0000000e+00   8.4000000e+01
   7.0000000e+00   8.1000000e+01
   8.0000000e+00   9.7000000e+01
   9.0000000e+00   1.0900000e+02
   1.0000000e+01   1.2300000e+02
   1.1000000e+01   1.3700000e+02
   1.2000000e+01   1.3500000e+02
   1.3000000e+01   1.4500000e+02
   1.4000000e+01   1.5000000e+02
   1.5000000e+01   1.5100000e+02
   1.6000000e+01   1.5900000e+02
   1.7000000e+01   1.6200000e+02
   1.8000000e+01   1.6200000e+02
   1.9000000e+01   1.6900000e+02
   2.0000000e+01   1.7100000e+02


==> data/laplace/pgal/Qresm6.dat <==
   1.0000000e+00   1.5000000e+01
   2.0000000e+00   2.2000000e+01
   3.0000000e+00   4.4000000e+01
   4.0000000e+00   5.5000000e+01
   5.0000000e+00   6.9000000e+01
   6.0000000e+00   8.5000000e+01
   7.0000000e+00   4.9000000e+01
   8.0000000e+00   4.7000000e+01
   9.0000000e+00   5.8000000e+01
   1.0000000e+01   5.1000000e+01
   1.1000000e+01   4.0000000e+01
   1.2000000e+01   4.0000000e+01
   1.3000000e+01   4.9000000e+01
   1.4000000e+01   5.1000000e+01
   1.5000000e+01   5.6000000e+01
   1.6000000e+01   6.3000000e+01
   1.7000000e+01   5.1000000e+01
   1.8000000e+01   4.7000000e+01
   1.9000000e+01   7.2000000e+01
   2.0000000e+01   4.0000000e+01


==> data/laplace/pgal/hf_quad.dat <==
   1.0000000e+00   2.8833764e-02
   2.0000000e+00   1.9815956e-02
   3.0000000e+00   6.8814666e-03
   4.0000000e+00   4.3625476e-03
   5.0000000e+00   2.3744426e-03
   6.0000000e+00   1.9506926e-03
   7.0000000e+00   1.5432811e-03
   8.0000000e+00   1.1215811e-03
   9.0000000e+00   4.6250541e-04
   1.0000000e+01   3.4961593e-04
   1.1000000e+01   1.6112439e-04
   1.2000000e+01   1.1696772e-04
   1.3000000e+01   7.9273444e-05
   1.4000000e+01   6.5530672e-05
   1.5000000e+01   5.6483721e-05
   1.6000000e+01   5.0355685e-05
   1.7000000e+01   3.6731541e-05
   1.8000000e+01   2.7958605e-05
   1.9000000e+01   2.3763101e-05
   2.0000000e+01   1.9161004e-05


==> data/laplace/pgal/hfres.dat <==
   1.1780839e-02   3.1044952e-03
   1.6421858e-02   4.2354811e-03
   6.6091479e-03   1.7921153e-03
   1.8736266e-02   5.0881144e-03
   1.8260762e-02   4.8022351e-03
   1.3165619e-02   3.3051067e-03
   1.3637523e-02   3.5854928e-03
   1.4519985e-02   4.0541487e-03
   1.6713156e-02   4.0278502e-03
   1.5796142e-02   4.3083823e-03
   1.9810621e-02   5.3680137e-03
   1.5691504e-02   4.1051452e-03
   2.8822374e-02   7.8401948e-03
   2.0914774e-02   5.6155465e-03
   1.7871991e-02   4.9232203e-03
   1.0925223e-02   2.4671004e-03
   1.3315008e-02   3.0676276e-03
   2.0149855e-02   5.4119079e-03
   2.6852091e-02   7.1575456e-03
   1.1593725e-02   2.9922092e-03
   1.1789384e-02   3.1135413e-03
   1.6427187e-02   4.2377714e-03
   6.6133894e-03   1.7921933e-03
   1.8736240e-02   5.0883551e-03
   1.8265993e-02   4.8085558e-03
   1.3169440e-02   3.3079369e-03
   1.3640980e-02   3.5890407e-03
   1.4521442e-02   4.0567267e-03
   1.6712865e-02   4.0289211e-03
   1.5796190e-02   4.3085291e-03
   1.9810746e-02   5.3701097e-03
   1.5695387e-02   4.1047529e-03
   2.8822785e-02   7.8414918e-03
   2.0915097e-02   5.6180552e-03
   1.7873919e-02   4.9236524e-03
   1.0925422e-02   2.4656459e-03
   1.3320324e-02   3.0637048e-03
   2.0149946e-02   5.4131719e-03
   2.6852176e-02   7.1571733e-03
   1.1597341e-02   2.9931794e-03


==> data/laplace/pgal/proj.dat <==
   1.0000000e+00   2.8819453e-02
   2.0000000e+00   1.9809176e-02
   3.0000000e+00   6.8663834e-03
   4.0000000e+00   4.3436647e-03
   5.0000000e+00   2.3441004e-03
   6.0000000e+00   1.8953058e-03
   7.0000000e+00   1.5106100e-03
   8.0000000e+00   1.0668453e-03
   9.0000000e+00   4.5305014e-04
   1.0000000e+01   3.4222998e-04
   1.1000000e+01   1.5781759e-04
   1.2000000e+01   1.1487585e-04
   1.3000000e+01   7.6452595e-05
   1.4000000e+01   6.3795803e-05
   1.5000000e+01   5.5133446e-05
   1.6000000e+01   4.7570104e-05
   1.7000000e+01   3.5685812e-05
   1.8000000e+01   2.7176315e-05
   1.9000000e+01   2.2914232e-05
   2.0000000e+01   1.8366308e-05


==> data/laplace/pgal/tolm10.dat <==
   1.0000000e+00   2.8833764e-02
   2.0000000e+00   1.9815958e-02
   3.0000000e+00   6.8814702e-03
   4.0000000e+00   4.3625455e-03
   5.0000000e+00   2.3744477e-03
   6.0000000e+00   1.9496915e-03
   7.0000000e+00   1.5432273e-03
   8.0000000e+00   1.1220104e-03
   9.0000000e+00   4.6261999e-04
   1.0000000e+01   3.4968724e-04
   1.1000000e+01   1.6116171e-04
   1.2000000e+01   1.1845872e-04
   1.3000000e+01   7.9768383e-05
   1.4000000e+01   7.7281959e-05
   1.5000000e+01   5.7014853e-05
   1.6000000e+01   5.1130584e-05
   1.7000000e+01   3.7576145e-05
   1.8000000e+01   3.2330271e-05
   1.9000000e+01   2.8692848e-05
   2.0000000e+01   2.0801976e-05


==> data/laplace/pgal/tolm14.dat <==
   1.0000000e+00   2.8833764e-02
   2.0000000e+00   1.9815958e-02
   3.0000000e+00   6.8814702e-03
   4.0000000e+00   4.3625455e-03
   5.0000000e+00   2.3744477e-03
   6.0000000e+00   1.9496915e-03
   7.0000000e+00   1.5432273e-03
   8.0000000e+00   1.1220104e-03
   9.0000000e+00   4.6261999e-04
   1.0000000e+01   3.4968724e-04
   1.1000000e+01   1.6116171e-04
   1.2000000e+01   1.1845872e-04
   1.3000000e+01   7.9768383e-05
   1.4000000e+01   7.7281959e-05
   1.5000000e+01   5.7014853e-05
   1.6000000e+01   5.1130584e-05
   1.7000000e+01   3.7576145e-05
   1.8000000e+01   3.2330271e-05
   1.9000000e+01   2.8692848e-05
   2.0000000e+01   2.0801976e-05


==> data/laplace/pgal/tolm6.dat <==
   1.0000000e+00   2.8833743e-02
   2.0000000e+00   1.9815917e-02
   3.0000000e+00   6.8814633e-03
   4.0000000e+00   4.3625966e-03
   5.0000000e+00   2.3744770e-03
   6.0000000e+00   2.3583104e-03
   7.0000000e+00   2.0655214e-02
   8.0000000e+00   1.7069704e-02
   9.0000000e+00   2.0164741e-02
   1.0000000e+01   2.5451048e-02
   1.1000000e+01   6.7630188e-02
   1.2000000e+01   4.6055285e-02
   1.3000000e+01   3.7103305e-02
   1.4000000e+01   1.0026970e-01
   1.5000000e+01   1.2781262e-01
   1.6000000e+01   5.5855668e-02
   1.7000000e+01   4.6009450e-01
   1.8000000e+01   1.2400575e+00
   1.9000000e+01   3.3737595e-02
   2.0000000e+01   1.3196087e+00


==> data/troubling_iso.dat <==
   2.0000000e+00   2.2473981e-02
   4.0000000e+00   1.5260145e-03
   6.0000000e+00   1.0346767e-03
   8.0000000e+00   5.1976999e-04
   1.0000000e+01   1.3236200e-04
   1.2000000e+01   3.0174204e-04
   1.4000000e+01   3.6953268e-05
   1.6000000e+01   1.0557878e-04
   1.8000000e+01   4.0391452e-05
   2.0000000e+01   3.0091998e-05
   2.2000000e+01   5.0597644e-05
   2.4000000e+01   7.1514135e-06
   2.6000000e+01   3.9131386e-05
   2.8000000e+01   7.7538656e-06
   3.0000000e+01   1.4399545e-05
   3.2000000e+01   1.8228983e-05
   3.4000000e+01   3.5415365e-06
   3.6000000e+01   2.2639608e-05
   3.8000000e+01   2.2001578e-06
   4.0000000e+01   9.0861543e-06
   4.2000000e+01   5.6905420e-06
   4.4000000e+01   3.1813715e-06
   4.6000000e+01   2.9313213e-05
   4.8000000e+01   9.1612481e-07
   5.0000000e+01   6.6959823e-06
   5.2000000e+01   1.9213736e-06
   5.4000000e+01   2.7869479e-06
   5.6000000e+01   5.3377426e-06
   5.8000000e+01   5.5623342e-07
   6.0000000e+01   5.5354784e-06
   6.2000000e+01   6.8477318e-07
   6.4000000e+01   2.4562637e-06
   6.6000000e+01   2.2373126e-06
   6.8000000e+01   8.0923883e-07
   7.0000000e+01   2.3386611e-05
   7.2000000e+01   2.9653590e-07
   7.4000000e+01   2.2312510e-06
   7.6000000e+01   9.2544702e-07
   7.8000000e+01   9.3412432e-07
   8.0000000e+01   6.4704146e-06
   8.2000000e+01   1.7991613e-07
   8.4000000e+01   2.1160048e-06
   8.6000000e+01   3.6995095e-07
   8.8000000e+01   9.7019483e-07
   9.0000000e+01   1.2500466e-06
   9.2000000e+01   2.6603381e-07
   9.4000000e+01   2.1376982e-06
   9.6000000e+01   1.5322529e-07
   9.8000000e+01   9.8343179e-07
   1.0000000e+02   5.8217356e-07
   1.0200000e+02   3.9243318e-07
   1.0400000e+02   1.0303584e-05
   1.0600000e+02   8.5514099e-08
   1.0800000e+02   1.0059956e-06
   1.1000000e+02   2.5550398e-07
   1.1200000e+02   4.6120023e-07
   1.1400000e+02   8.3261736e-07
   1.1600000e+02   8.9959968e-08
   1.1800000e+02   1.0636177e-06
   1.2000000e+02   1.0652472e-07
   1.2200000e+02   5.0486245e-07
   1.2400000e+02   4.2106072e-07
   1.2600000e+02   1.8209963e-07
   1.2800000e+02   1.2199608e-05
   1.3000000e+02   5.1094751e-08
   1.3200000e+02   5.4394237e-07
   1.3400000e+02   1.9980013e-07
   1.3600000e+02   2.4294474e-07
   1.3800000e+02   1.9761215e-06
   1.4000000e+02   3.6095314e-08
   1.4200000e+02   5.9360002e-07
   1.4400000e+02   8.7440046e-08
   1.4600000e+02   2.8455748e-07
   1.4800000e+02   3.3120499e-07
   1.5000000e+02   8.5868070e-08
   1.5200000e+02   2.5909978e-06
   1.5400000e+02   3.7995974e-08
   1.5600000e+02   3.1980640e-07
   1.5800000e+02   1.6770521e-07
   1.6000000e+02   1.3524914e-07
   1.6200000e+02   5.1260875e-06
   1.6400000e+02   2.2913581e-08
   1.6600000e+02   3.5804207e-07
   1.6800000e+02   7.8027375e-08
   1.7000000e+02   1.7024589e-07
   1.7200000e+02   2.7530772e-07
   1.7400000e+02   3.7372356e-08
   1.7600000e+02   4.1109601e-07
   1.7800000e+02   3.3518434e-08
   1.8000000e+02   1.9914761e-07
   1.8200000e+02   1.4717441e-07
   1.8400000e+02   7.6726786e-08
   1.8600000e+02   7.1444950e-06
   1.8800000e+02   1.6637640e-08
   1.9000000e+02   2.2822811e-07
   1.9200000e+02   7.2676141e-08
   1.9400000e+02   1.0566357e-07
   1.9600000e+02   2.4776768e-07
   1.9800000e+02   1.3883194e-08
   2.0000000e+02   2.6404490e-07


==> data/troubling_mtd.dat <==
   2.0000000e+00   2.3685673e-02
   4.0000000e+00   1.9837427e-03
   6.0000000e+00   2.0714785e-03
   8.0000000e+00   4.1600756e-03
   1.0000000e+01   3.3351182e-03
   1.2000000e+01   6.3981971e-04
   1.4000000e+01   9.8711472e-04
   1.6000000e+01   1.7366478e-03
   1.8000000e+01   1.6337631e-03
   2.0000000e+01   7.8573011e-04
   2.2000000e+01   5.1427802e-04
   2.4000000e+01   3.1027462e-04
   2.6000000e+01   1.2465877e-03
   2.8000000e+01   4.6964528e-04
   3.0000000e+01   2.2817617e-04
   3.2000000e+01   8.6442088e-04
   3.4000000e+01   3.0276676e-04
   3.6000000e+01   4.2886641e-04
   3.8000000e+01   1.9957109e-04
   4.0000000e+01   5.5809651e-04
   4.2000000e+01   8.9421944e-04
   4.4000000e+01   4.9227737e-04
   4.6000000e+01   1.1803439e-04
   4.8000000e+01   3.0919343e-04
   5.0000000e+01   8.0986017e-04
   5.2000000e+01   3.9259201e-04
   5.4000000e+01   1.1467450e-04
   5.6000000e+01   3.6651363e-04
   5.8000000e+01   5.2358817e-05
   6.0000000e+01   3.8407542e-04
   6.2000000e+01   9.3741619e-05
   6.4000000e+01   2.4350332e-04
   6.6000000e+01   5.7278166e-04
   6.8000000e+01   4.2089142e-04
   7.0000000e+01   9.7543577e-05
   7.2000000e+01   2.3023037e-04
   7.4000000e+01   4.4538215e-04
   7.6000000e+01   3.6473727e-04
   7.8000000e+01   1.4824559e-04
   8.0000000e+01   1.6830186e-04
   8.2000000e+01   5.2983150e-05
   8.4000000e+01   3.6360949e-04
   8.6000000e+01   1.2724055e-04
   8.8000000e+01   1.0284380e-04
   9.0000000e+01   3.3990415e-04
   9.2000000e+01   1.4630860e-04
   9.4000000e+01   1.4118380e-04
   9.6000000e+01   1.0340970e-04
   9.8000000e+01   2.6350802e-04
   1.0000000e+02   3.5058349e-04
   1.0200000e+02   1.7996285e-04
   1.0400000e+02   6.7624639e-05
   1.0600000e+02   1.1090494e-04
   1.0800000e+02   3.5186544e-04
   1.1000000e+02   1.6143490e-04
   1.1200000e+02   4.4983348e-05
   1.1400000e+02   2.0500731e-04
   1.1600000e+02   5.2636216e-05
   1.1800000e+02   1.7328759e-04
   1.2000000e+02   4.6443615e-05
   1.2200000e+02   1.5332042e-04
   1.2400000e+02   3.4206634e-04
   1.2600000e+02   2.0219517e-04
   1.2800000e+02   4.0349393e-05
   1.3000000e+02   1.4984060e-04
   1.3200000e+02   3.4424507e-04
   1.3400000e+02   1.8590246e-04
   1.3600000e+02   6.4136839e-05
   1.3800000e+02   1.1759415e-04
   1.4000000e+02   9.0847307e-06
   1.4200000e+02   1.9556410e-04
   1.4400000e+02   5.9227788e-05
   1.4600000e+02   8.0732573e-05
   1.4800000e+02   2.2699195e-04
   1.5000000e+02   1.1033218e-04
   1.5200000e+02   6.9980746e-05
   1.5400000e+02   8.1660469e-05
   1.5600000e+02   1.8568913e-04
   1.5800000e+02   2.0365342e-04
   1.6000000e+02   9.5830575e-05
   1.6200000e+02   5.8086871e-05
   1.6400000e+02   5.2943911e-05
   1.6600000e+02   2.1167538e-04
   1.6800000e+02   8.9042083e-05
   1.7000000e+02   3.5080639e-05
   1.7200000e+02   1.5308562e-04
   1.7400000e+02   5.2725439e-05
   1.7600000e+02   1.0009176e-04
   1.7800000e+02   3.8032968e-05
   1.8000000e+02   1.2083863e-04
   1.8200000e+02   2.1700153e-04
   1.8400000e+02   1.2188156e-04
   1.8600000e+02   2.5448590e-05
   1.8800000e+02   8.5593667e-05
   1.9000000e+02   2.2381286e-04
   1.9200000e+02   1.1461319e-04
   1.9400000e+02   3.2822018e-05
   1.9600000e+02   9.7573899e-05
   1.9800000e+02   9.0503004e-06
   2.0000000e+02   1.2430501e-04


==> data/troubling_sub.dat <==
   2.0000000e+00   2.3964423e-03
   4.0000000e+00   1.3984231e-03
   6.0000000e+00   4.4801842e-04
   8.0000000e+00   1.8661177e-04
   1.0000000e+01   9.7380631e-05
   1.2000000e+01   5.5909367e-05
   1.4000000e+01   3.5598601e-05
   1.6000000e+01   2.3727122e-05
   1.8000000e+01   1.6731231e-05
   2.0000000e+01   1.2232692e-05
   2.2000000e+01   9.1616477e-06
   2.4000000e+01   7.1358041e-06
   2.6000000e+01   5.5556484e-06
   2.8000000e+01   4.4776794e-06
   3.0000000e+01   3.6278424e-06
   3.2000000e+01   2.9933316e-06
   3.4000000e+01   2.5097149e-06
   3.6000000e+01   2.1004780e-06
   3.8000000e+01   1.7977870e-06
   4.0000000e+01   1.5325599e-06
   4.2000000e+01   1.3282873e-06
   4.4000000e+01   1.1558074e-06
   4.6000000e+01   1.0095049e-06
   4.8000000e+01   8.9390316e-07
   5.0000000e+01   7.8583450e-07
   5.2000000e+01   7.0143458e-07
   5.4000000e+01   6.2489040e-07
   5.6000000e+01   5.6064855e-07
   5.8000000e+01   5.0701036e-07
   6.0000000e+01   4.5541236e-07
   6.2000000e+01   4.1448006e-07
   6.4000000e+01   3.7541874e-07
   6.6000000e+01   3.4300374e-07
   6.8000000e+01   3.1392463e-07
   7.0000000e+01   2.8715887e-07
   7.2000000e+01   2.6496560e-07
   7.4000000e+01   2.4299600e-07
   7.6000000e+01   2.2491810e-07
   7.8000000e+01   2.0779663e-07
   8.0000000e+01   1.9259093e-07
   8.2000000e+01   1.7953045e-07
   8.4000000e+01   1.6625212e-07
   8.6000000e+01   1.5538181e-07
   8.8000000e+01   1.4466369e-07
   9.0000000e+01   1.3539471e-07
   9.2000000e+01   1.2694826e-07
   9.4000000e+01   1.1872759e-07
   9.6000000e+01   1.1179797e-07
   9.8000000e+01   1.0476023e-07
   1.0000000e+02   9.8785533e-08
   1.0200000e+02   9.3044093e-08
   1.0400000e+02   8.7731743e-08
   1.0600000e+02   8.3104064e-08
   1.0800000e+02   7.8301223e-08
   1.1000000e+02   7.4272530e-08
   1.1200000e+02   7.0246748e-08
   1.1400000e+02   6.6656395e-08
   1.1600000e+02   6.3395507e-08
   1.1800000e+02   6.0062777e-08
   1.2000000e+02   5.7244289e-08
   1.2200000e+02   5.4346612e-08
   1.2400000e+02   5.1827916e-08
   1.2600000e+02   4.9405596e-08
   1.2800000e+02   4.7081351e-08
   1.3000000e+02   4.5048397e-08
   1.3200000e+02   4.2914969e-08
   1.3400000e+02   4.1092158e-08
   1.3600000e+02   3.9264568e-08
   1.3800000e+02   3.7589560e-08
   1.4000000e+02   3.6085172e-08
   1.4200000e+02   3.4482851e-08
   1.4400000e+02   3.3128677e-08
   1.4600000e+02   3.1729748e-08
   1.4800000e+02   3.0488356e-08
   1.5000000e+02   2.9303835e-08
   1.5200000e+02   2.8125711e-08
   1.5400000e+02   2.7097171e-08
   1.5600000e+02   2.6011799e-08
   1.5800000e+02   2.5069594e-08
   1.6000000e+02   2.4127971e-08
   1.6200000e+02   2.3241545e-08
   1.6400000e+02   2.2445448e-08
   1.6600000e+02   2.1592615e-08
   1.6800000e+02   2.0862845e-08
   1.7000000e+02   2.0109097e-08
   1.7200000e+02   1.9426704e-08
   1.7400000e+02   1.8785013e-08
   1.7600000e+02   1.8122300e-08
   1.7800000e+02   1.7547205e-08
   1.8000000e+02   1.6939281e-08
   1.8200000e+02   1.6403529e-08
   1.8400000e+02   1.5872569e-08
   1.8600000e+02   1.5358596e-08
   1.8800000e+02   1.4898617e-08
   1.9000000e+02   1.4404446e-08
   1.9200000e+02   1.3976694e-08
   1.9400000e+02   1.3536697e-08
   1.9600000e+02   1.3130049e-08
   1.9800000e+02   1.2755461e-08
   2.0000000e+02   1.2352493e-08

